Particle Filtering for Non-Deterministic Electrocardiographic Imaging

Electrocardiographic imaging (ECGI) aims to non-invasively reconstruct activation maps of the heart from temporal body surface potentials. While most existing approaches rely on inverse and optimization techniques that may yield satisfactory reconstructions, they typically provide a single deterministic solution, overlooking the inherent uncertainty of the problem stemming from its very ill-posed nature, the poor knowledge of biophysical features and the unavoidable presence of noise in the measurements. The Bayesian framework, which naturally incorporates uncertainty while also accounting for temporal correlations across time steps, can be used to address this limitation. In this work, we propose a low-dimensional representation of the activation sequence that enables the use of particle filtering, a Bayesian filtering method that does not rely on predefined assumptions regarding the shape of the posterior distribution, in contrast to approaches like the Kalman filter. This allows to produce not only activation maps but also probabilistic maps indicating the likelihood of activation at each point on the heart over time, as well as pseudo-probability maps reflecting the likelihood of a point being part of an earliest activation site. Additionally, we introduce a method to estimate the probability of the presence of a conduction lines of block on the heart surface. Combined with classical reconstruction techniques, this could help discriminate artificial from true lines of block in activation maps. We support our approach with a numerical study based on simulated data, demonstrating the potential of our method.

==> data/bloc_distribution_4.csv <==
time, vrai, faux, no_bloc
0.000000,0.538302,0.238938,0.222760
1.000000,0.542425,0.237186,0.220389
2.000000,0.544534,0.236619,0.218847
3.000000,0.546538,0.236590,0.216872
4.000000,0.549224,0.235288,0.215488
5.000000,0.550379,0.235009,0.214612
6.000000,0.551927,0.235564,0.212509
7.000000,0.551227,0.235712,0.213062
8.000000,0.548805,0.238667,0.212528
9.000000,0.545748,0.243775,0.210477
10.000000,0.541709,0.247793,0.210499
11.000000,0.539194,0.248858,0.211949
12.000000,0.538117,0.249211,0.212672
13.000000,0.538450,0.247797,0.213753
14.000000,0.540323,0.245480,0.214196
15.000000,0.544736,0.243690,0.211574
16.000000,0.551570,0.241034,0.207396
17.000000,0.560212,0.236557,0.203231
18.000000,0.568250,0.232888,0.198861
19.000000,0.579024,0.228895,0.192081
20.000000,0.585548,0.226581,0.187871
21.000000,0.589733,0.225143,0.185124
22.000000,0.597813,0.222357,0.179830
23.000000,0.603999,0.218785,0.177216
24.000000,0.607226,0.218107,0.174667
25.000000,0.607675,0.217510,0.174815
26.000000,0.610331,0.216422,0.173247
27.000000,0.610217,0.215578,0.174206
28.000000,0.612590,0.217037,0.170373
29.000000,0.610110,0.217013,0.172878
30.000000,0.609643,0.216929,0.173428
31.000000,0.606931,0.217942,0.175128
32.000000,0.599866,0.222646,0.177488
33.000000,0.594671,0.225312,0.180018
34.000000,0.588827,0.228926,0.182247
35.000000,0.580623,0.233335,0.186042
36.000000,0.570170,0.235416,0.194414
37.000000,0.562341,0.238222,0.199437
38.000000,0.556904,0.241364,0.201732
39.000000,0.555217,0.241569,0.203213
40.000000,0.552866,0.242073,0.205061
41.000000,0.553787,0.241285,0.204928
42.000000,0.555473,0.241000,0.203527
43.000000,0.555748,0.238047,0.206205
44.000000,0.557960,0.240580,0.201460
45.000000,0.556967,0.241407,0.201625
46.000000,0.553591,0.241941,0.204468
47.000000,0.553108,0.240415,0.206477
48.000000,0.545652,0.238695,0.215652
49.000000,0.538967,0.237048,0.223986
50.000000,0.530020,0.239333,0.230648
51.000000,0.517431,0.240259,0.242311
52.000000,0.506616,0.243127,0.250257
53.000000,0.492889,0.247315,0.259797
54.000000,0.471610,0.255959,0.272431
55.000000,0.448096,0.269998,0.281906
56.000000,0.416578,0.288972,0.294450
57.000000,0.381318,0.311264,0.307418
58.000000,0.347586,0.332912,0.319502
59.000000,0.327170,0.346386,0.326444
60.000000,0.318812,0.354284,0.326905
61.000000,0.314448,0.357576,0.327976
62.000000,0.314571,0.358766,0.326663
63.000000,0.316340,0.355537,0.328123
64.000000,0.318031,0.352099,0.329870
65.000000,0.319373,0.347788,0.332839
66.000000,0.321699,0.342449,0.335852
67.000000,0.328889,0.337325,0.333787
68.000000,0.335556,0.330146,0.334298
69.000000,0.342668,0.320538,0.336794
70.000000,0.349531,0.314815,0.335654
71.000000,0.354161,0.308552,0.337287
72.000000,0.358194,0.303569,0.338237
73.000000,0.362979,0.297046,0.339975
74.000000,0.369122,0.288233,0.342645
75.000000,0.373020,0.281623,0.345357
76.000000,0.375520,0.275401,0.349079
77.000000,0.379937,0.270476,0.349586
78.000000,0.383422,0.262706,0.353872
79.000000,0.383661,0.258539,0.357800
80.000000,0.379738,0.258338,0.361925
81.000000,0.375391,0.255905,0.368704
82.000000,0.369590,0.257170,0.373240
83.000000,0.365392,0.261300,0.373308
84.000000,0.364391,0.258289,0.377320
85.000000,0.361297,0.262386,0.376317
86.000000,0.357903,0.263861,0.378235
87.000000,0.354932,0.266406,0.378662
88.000000,0.349217,0.267032,0.383751
89.000000,0.348444,0.271384,0.380172
90.000000,0.344282,0.272343,0.383374
91.000000,0.341649,0.275585,0.382767
92.000000,0.336572,0.282343,0.381085
93.000000,0.331934,0.287027,0.381040
94.000000,0.327036,0.292072,0.380892
95.000000,0.325324,0.299068,0.375608
96.000000,0.323481,0.311574,0.364946
97.000000,0.323139,0.317861,0.359000
98.000000,0.321694,0.318658,0.359648
99.000000,0.320272,0.318368,0.361360
100.000000,0.318480,0.315028,0.366492
101.000000,0.318287,0.312622,0.369091
102.000000,0.320382,0.308897,0.370720
103.000000,0.322895,0.301325,0.375780
104.000000,0.324309,0.295779,0.379912
105.000000,0.324449,0.292445,0.383106
106.000000,0.325385,0.289647,0.384968
107.000000,0.325611,0.289234,0.385155
108.000000,0.327195,0.287440,0.385365
109.000000,0.328913,0.287321,0.383765
110.000000,0.330837,0.286576,0.382586
111.000000,0.332620,0.285624,0.381757
112.000000,0.335188,0.284549,0.380263
113.000000,0.339775,0.283024,0.377201
114.000000,0.344276,0.281748,0.373976
115.000000,0.350453,0.278421,0.371126
116.000000,0.357346,0.275286,0.367368
117.000000,0.365018,0.272543,0.362439
118.000000,0.374019,0.268701,0.357280
119.000000,0.386167,0.263222,0.350611
120.000000,0.401609,0.256902,0.341490


==> data/bloc_distribution_41.csv <==
time, vrai, faux, no_bloc
0.000000,0.211283,0.220200,0.568517
1.000000,0.211838,0.218413,0.569749
2.000000,0.211846,0.216557,0.571597
3.000000,0.211197,0.214889,0.573914
4.000000,0.210312,0.213039,0.576649
5.000000,0.207862,0.213224,0.578915
6.000000,0.205936,0.210840,0.583223
7.000000,0.205916,0.209786,0.584299
8.000000,0.210460,0.204550,0.584990
9.000000,0.226157,0.191972,0.581871
10.000000,0.246703,0.178569,0.574728
11.000000,0.252645,0.175323,0.572032
12.000000,0.250658,0.176508,0.572834
13.000000,0.243751,0.178832,0.577417
14.000000,0.234647,0.183491,0.581862
15.000000,0.224208,0.187972,0.587820
16.000000,0.213065,0.193654,0.593281
17.000000,0.203279,0.198253,0.598467
18.000000,0.193761,0.202221,0.604018
19.000000,0.184066,0.205808,0.610125
20.000000,0.175590,0.207190,0.617220
21.000000,0.166837,0.208986,0.624177
22.000000,0.154940,0.215276,0.629784
23.000000,0.138998,0.222857,0.638145
24.000000,0.119153,0.233067,0.647780
25.000000,0.094516,0.244821,0.660662
26.000000,0.068768,0.256476,0.674756
27.000000,0.046408,0.266926,0.686666
28.000000,0.027923,0.270044,0.702033
29.000000,0.015455,0.275287,0.709258
30.000000,0.007344,0.275318,0.717339
31.000000,0.003306,0.275238,0.721457
32.000000,0.001661,0.274023,0.724316
33.000000,0.000957,0.274535,0.724508
34.000000,0.000759,0.274482,0.724759
35.000000,0.000718,0.270113,0.729168
36.000000,0.000709,0.266545,0.732746
37.000000,0.000527,0.262228,0.737245
38.000000,0.000712,0.252800,0.746488
39.000000,0.000986,0.233603,0.765411
40.000000,0.001313,0.212812,0.785875
41.000000,0.002005,0.190499,0.807497
42.000000,0.003501,0.173015,0.823484
43.000000,0.004035,0.150970,0.844995
44.000000,0.004638,0.125025,0.870338
45.000000,0.004734,0.095341,0.899924
46.000000,0.006039,0.069424,0.924537
47.000000,0.007015,0.046055,0.946930
48.000000,0.008810,0.027479,0.963711
49.000000,0.009241,0.015043,0.975716
50.000000,0.009316,0.007924,0.982760
51.000000,0.009396,0.004032,0.986573
52.000000,0.009803,0.002388,0.987809
53.000000,0.009874,0.001669,0.988457
54.000000,0.009879,0.001431,0.988690
55.000000,0.009854,0.001266,0.988880
56.000000,0.009871,0.001601,0.988529
57.000000,0.009891,0.001318,0.988791
58.000000,0.009892,0.001977,0.988131
59.000000,0.009915,0.003826,0.986259
60.000000,0.009909,0.008199,0.981893
61.000000,0.009910,0.014983,0.975106
62.000000,0.009894,0.019648,0.970458
63.000000,0.009955,0.023413,0.966631
64.000000,0.010584,0.025994,0.963422
65.000000,0.013742,0.027272,0.958986
66.000000,0.023553,0.025484,0.950963
67.000000,0.037939,0.026059,0.936002
68.000000,0.056895,0.029544,0.913560
69.000000,0.079344,0.033860,0.886796
70.000000,0.102013,0.040629,0.857358
71.000000,0.121536,0.049656,0.828808
72.000000,0.139143,0.057278,0.803579
73.000000,0.154043,0.065402,0.780554
74.000000,0.163964,0.071824,0.764212
75.000000,0.171504,0.077292,0.751205
76.000000,0.179511,0.082598,0.737891
77.000000,0.184596,0.086138,0.729265
78.000000,0.192362,0.087794,0.719843
79.000000,0.200579,0.090573,0.708848
80.000000,0.211547,0.088618,0.699835
81.000000,0.217570,0.087524,0.694906
82.000000,0.222162,0.089852,0.687986
83.000000,0.221393,0.091424,0.687183
84.000000,0.213619,0.100922,0.685459
85.000000,0.197435,0.117749,0.684815
86.000000,0.177648,0.144536,0.677816
87.000000,0.153829,0.175402,0.670770
88.000000,0.128260,0.204284,0.667456
89.000000,0.116259,0.221404,0.662336
90.000000,0.118709,0.227511,0.653780
91.000000,0.121727,0.232877,0.645395
92.000000,0.121162,0.236613,0.642225
93.000000,0.119587,0.239919,0.640494
94.000000,0.117882,0.242368,0.639750
95.000000,0.115715,0.244796,0.639489
96.000000,0.114322,0.245977,0.639701
97.000000,0.113412,0.247579,0.639009
98.000000,0.111878,0.250159,0.637963
99.000000,0.110120,0.251754,0.638126
100.000000,0.109145,0.252243,0.638612
101.000000,0.109492,0.252250,0.638257
102.000000,0.111192,0.252018,0.636789
103.000000,0.112539,0.252750,0.634711
104.000000,0.115283,0.254262,0.630455
105.000000,0.117471,0.253684,0.628846
106.000000,0.120871,0.252545,0.626583
107.000000,0.123124,0.253231,0.623645
108.000000,0.126165,0.253184,0.620652
109.000000,0.130412,0.253518,0.616069
110.000000,0.134869,0.253192,0.611940
111.000000,0.138775,0.253062,0.608164
112.000000,0.144184,0.252210,0.603606
113.000000,0.150224,0.250945,0.598831
114.000000,0.156273,0.249689,0.594038
115.000000,0.164025,0.248217,0.587758
116.000000,0.172123,0.245803,0.582073
117.000000,0.181838,0.242839,0.575324
118.000000,0.192528,0.239316,0.568156
119.000000,0.205658,0.234359,0.559984
120.000000,0.222053,0.228477,0.549471


==> data/bloc_distribution_5.csv <==
time, vrai, faux, no_bloc
0.000000,0.630804,0.185133,0.184063
1.000000,0.633650,0.184205,0.182145
2.000000,0.637399,0.182995,0.179606
3.000000,0.640055,0.182849,0.177096
4.000000,0.643453,0.181502,0.175044
5.000000,0.646115,0.182084,0.171802
6.000000,0.647279,0.182327,0.170395
7.000000,0.647884,0.182278,0.169838
8.000000,0.648169,0.182871,0.168961
9.000000,0.650392,0.180139,0.169469
10.000000,0.652006,0.174973,0.173021
11.000000,0.657380,0.166194,0.176426
12.000000,0.667472,0.156045,0.176483
13.000000,0.681069,0.145617,0.173314
14.000000,0.700602,0.133297,0.166101
15.000000,0.723367,0.120817,0.155816
16.000000,0.746649,0.111536,0.141815
17.000000,0.772861,0.098110,0.129029
18.000000,0.799907,0.086592,0.113502
19.000000,0.823245,0.075144,0.101612
20.000000,0.845344,0.066206,0.088450
21.000000,0.866691,0.057467,0.075842
22.000000,0.883302,0.050604,0.066094
23.000000,0.896988,0.046126,0.056886
24.000000,0.910202,0.040328,0.049470
25.000000,0.924025,0.035403,0.040572
26.000000,0.937086,0.030788,0.032126
27.000000,0.949822,0.025301,0.024877
28.000000,0.959445,0.020307,0.020248
29.000000,0.968194,0.016476,0.015329
30.000000,0.976309,0.012504,0.011187
31.000000,0.981830,0.009946,0.008224
32.000000,0.986297,0.007444,0.006259
33.000000,0.988955,0.005611,0.005434
34.000000,0.990429,0.004642,0.004929
35.000000,0.992290,0.004004,0.003706
36.000000,0.992790,0.003782,0.003427
37.000000,0.992729,0.003779,0.003492
38.000000,0.992646,0.003673,0.003681
39.000000,0.993145,0.003122,0.003734
40.000000,0.992958,0.003466,0.003576
41.000000,0.992838,0.003477,0.003686
42.000000,0.993535,0.003179,0.003287
43.000000,0.995133,0.002493,0.002373
44.000000,0.995541,0.002456,0.002003
45.000000,0.996389,0.001849,0.001762
46.000000,0.997429,0.001213,0.001358
47.000000,0.997779,0.001034,0.001187
48.000000,0.998328,0.000754,0.000918
49.000000,0.998232,0.000911,0.000857
50.000000,0.998178,0.000878,0.000944
51.000000,0.998141,0.000879,0.000980
52.000000,0.998059,0.000928,0.001013
53.000000,0.997587,0.001141,0.001272
54.000000,0.997265,0.001163,0.001572
55.000000,0.995914,0.001663,0.002424
56.000000,0.993997,0.002039,0.003963
57.000000,0.990620,0.002955,0.006425
58.000000,0.985983,0.003739,0.010279
59.000000,0.979034,0.005605,0.015361
60.000000,0.971193,0.007443,0.021363
61.000000,0.962527,0.009357,0.028117
62.000000,0.954045,0.011447,0.034508
63.000000,0.944549,0.013462,0.041988
64.000000,0.935685,0.015294,0.049021
65.000000,0.928058,0.017472,0.054470
66.000000,0.922468,0.018205,0.059326
67.000000,0.916724,0.019283,0.063993
68.000000,0.912912,0.019662,0.067426
69.000000,0.906648,0.020319,0.073033
70.000000,0.903871,0.019466,0.076663
71.000000,0.897952,0.019473,0.082575
72.000000,0.893631,0.020123,0.086247
73.000000,0.888152,0.019989,0.091859
74.000000,0.884655,0.018189,0.097156
75.000000,0.875852,0.017637,0.106511
76.000000,0.869132,0.016586,0.114283
77.000000,0.859306,0.015017,0.125678
78.000000,0.848691,0.013757,0.137552
79.000000,0.837739,0.012810,0.149451
80.000000,0.825200,0.011002,0.163798
81.000000,0.811639,0.008792,0.179569
82.000000,0.793102,0.007824,0.199074
83.000000,0.767075,0.006400,0.226525
84.000000,0.741076,0.005788,0.253135
85.000000,0.716883,0.003867,0.279251
86.000000,0.697982,0.002980,0.299038
87.000000,0.690346,0.002404,0.307250
88.000000,0.689371,0.001924,0.308704
89.000000,0.698191,0.001868,0.299940
90.000000,0.706488,0.001836,0.291677
91.000000,0.712117,0.001662,0.286221
92.000000,0.713857,0.001295,0.284848
93.000000,0.711789,0.001393,0.286818
94.000000,0.706326,0.000999,0.292675
95.000000,0.700514,0.000910,0.298576
96.000000,0.692342,0.000963,0.306695
97.000000,0.682040,0.001396,0.316563
98.000000,0.677228,0.002959,0.319813
99.000000,0.681128,0.006394,0.312478
100.000000,0.687249,0.010715,0.302036
101.000000,0.693307,0.014883,0.291810
102.000000,0.695772,0.017064,0.287164
103.000000,0.696615,0.018167,0.285217
104.000000,0.696840,0.018842,0.284319
105.000000,0.694721,0.019526,0.285754
106.000000,0.693592,0.020554,0.285854
107.000000,0.691345,0.022239,0.286417
108.000000,0.688667,0.024277,0.287056
109.000000,0.686062,0.026621,0.287317
110.000000,0.683142,0.030096,0.286762
111.000000,0.679286,0.034718,0.285996
112.000000,0.675114,0.039762,0.285124
113.000000,0.670622,0.046343,0.283034
114.000000,0.665549,0.054255,0.280197
115.000000,0.659971,0.063503,0.276527
116.000000,0.654052,0.073914,0.272034
117.000000,0.646124,0.085808,0.268067
118.000000,0.637835,0.099915,0.262251
119.000000,0.628274,0.116862,0.254864
120.000000,0.615732,0.138728,0.245540


==> data/bloc_distribution_51.csv <==
time, vrai, faux, no_bloc
0.000000,0.517942,0.245774,0.236284
1.000000,0.528899,0.241640,0.229460
2.000000,0.521921,0.245462,0.232617
3.000000,0.511148,0.250821,0.238032
4.000000,0.497054,0.258182,0.244764
5.000000,0.482649,0.261315,0.256037
6.000000,0.461295,0.261729,0.276975
7.000000,0.444319,0.262618,0.293064
8.000000,0.430200,0.264264,0.305536
9.000000,0.422058,0.264500,0.313441
10.000000,0.422724,0.264717,0.312559
11.000000,0.423960,0.261732,0.314308
12.000000,0.427667,0.256247,0.316086
13.000000,0.443367,0.245463,0.311169
14.000000,0.459445,0.231873,0.308682
15.000000,0.480904,0.217369,0.301727
16.000000,0.497515,0.206937,0.295548
17.000000,0.508558,0.200821,0.290621
18.000000,0.518214,0.195295,0.286491
19.000000,0.528041,0.190974,0.280985
20.000000,0.538063,0.186273,0.275664
21.000000,0.551724,0.181262,0.267014
22.000000,0.568718,0.176215,0.255067
23.000000,0.596665,0.165109,0.238226
24.000000,0.634200,0.151672,0.214128
25.000000,0.688128,0.132396,0.179476
26.000000,0.748897,0.111525,0.139578
27.000000,0.809988,0.088518,0.101494
28.000000,0.863127,0.068669,0.068204
29.000000,0.904045,0.052112,0.043844
30.000000,0.933472,0.037968,0.028560
31.000000,0.957587,0.025580,0.016833
32.000000,0.974547,0.016664,0.008789
33.000000,0.987625,0.008792,0.003583
34.000000,0.995118,0.003333,0.001549
35.000000,0.998406,0.000854,0.000740
36.000000,0.999107,0.000413,0.000479
37.000000,0.999341,0.000312,0.000347
38.000000,0.999408,0.000297,0.000295
39.000000,0.999482,0.000249,0.000269
40.000000,0.999424,0.000262,0.000314
41.000000,0.999335,0.000297,0.000368
42.000000,0.999216,0.000373,0.000411
43.000000,0.999096,0.000461,0.000442
44.000000,0.999321,0.000271,0.000408
45.000000,0.999066,0.000447,0.000486
46.000000,0.998926,0.000498,0.000576
47.000000,0.998354,0.000666,0.000979
48.000000,0.996600,0.001119,0.002281
49.000000,0.991169,0.002187,0.006643
50.000000,0.981465,0.004213,0.014321
51.000000,0.971913,0.005714,0.022373
52.000000,0.958505,0.007618,0.033877
53.000000,0.940393,0.010344,0.049263
54.000000,0.919692,0.014085,0.066223
55.000000,0.896355,0.017980,0.085665
56.000000,0.873983,0.021490,0.104527
57.000000,0.852624,0.025318,0.122058
58.000000,0.831498,0.028341,0.140160
59.000000,0.811500,0.031604,0.156896
60.000000,0.791292,0.034537,0.174171
61.000000,0.772311,0.036464,0.191225
62.000000,0.757430,0.037220,0.205350
63.000000,0.743981,0.033531,0.222489
64.000000,0.735970,0.029562,0.234468
65.000000,0.729096,0.025993,0.244911
66.000000,0.720794,0.022050,0.257156
67.000000,0.717641,0.018669,0.263691
68.000000,0.712924,0.016713,0.270363
69.000000,0.708697,0.014110,0.277193
70.000000,0.704166,0.013042,0.282791
71.000000,0.699642,0.012627,0.287731
72.000000,0.698737,0.010443,0.290820
73.000000,0.695006,0.008838,0.296156
74.000000,0.690775,0.006835,0.302391
75.000000,0.687987,0.005318,0.306695
76.000000,0.681823,0.003886,0.314291
77.000000,0.669360,0.002877,0.327763
78.000000,0.654228,0.002029,0.343744
79.000000,0.637578,0.002229,0.360193
80.000000,0.623485,0.002364,0.374150
81.000000,0.615939,0.002385,0.381676
82.000000,0.613799,0.002521,0.383681
83.000000,0.611396,0.002651,0.385952
84.000000,0.611658,0.002478,0.385864
85.000000,0.610018,0.002507,0.387475
86.000000,0.611643,0.002237,0.386120
87.000000,0.612477,0.002508,0.385015
88.000000,0.612155,0.002452,0.385393
89.000000,0.614384,0.002195,0.383421
90.000000,0.620480,0.001997,0.377522
91.000000,0.629542,0.001764,0.368694
92.000000,0.643194,0.002550,0.354256
93.000000,0.666517,0.005496,0.327988
94.000000,0.690784,0.009485,0.299731
95.000000,0.701420,0.011676,0.286904
96.000000,0.704125,0.011600,0.284275
97.000000,0.701935,0.011413,0.286652
98.000000,0.699218,0.011611,0.289171
99.000000,0.696491,0.012439,0.291071
100.000000,0.693613,0.013494,0.292894
101.000000,0.690157,0.014840,0.295003
102.000000,0.685847,0.016818,0.297334
103.000000,0.683067,0.018649,0.298285
104.000000,0.679341,0.021075,0.299585
105.000000,0.675517,0.023437,0.301046
106.000000,0.672017,0.026241,0.301743
107.000000,0.668618,0.029866,0.301515
108.000000,0.664430,0.034246,0.301324
109.000000,0.660895,0.038828,0.300277
110.000000,0.657356,0.043190,0.299454
111.000000,0.653165,0.048611,0.298224
112.000000,0.649986,0.054229,0.295785
113.000000,0.646154,0.060000,0.293846
114.000000,0.642625,0.066644,0.290731
115.000000,0.638217,0.074336,0.287447
116.000000,0.632349,0.083953,0.283699
117.000000,0.626058,0.094883,0.279059
118.000000,0.617347,0.108527,0.274126
119.000000,0.607463,0.125557,0.266980
120.000000,0.595459,0.147257,0.257284

